Low-temperature chemistry induced by cosmic rays: positive and negative ions desorption from nitrile-bearing astrophysical ice analogues

In cold core of dark molecular clouds, where the UV radiation from external sources is strongly attenuated, cosmic rays can induce chemical reactions on the surface of ice-covered grains promoting the ejection of the processed material to the gas phase. We report the positive and negative secondary ion emission from pure CH3CN, C2H3CN and i-C3H7CN ices due to the bombardment of heavy ions (252Cf fission fragments), simulating the incidence of cosmic rays onto icy surfaces. The secondary ions emitted from each sample were analysed by time-of-flight mass spectrometry (TOF-MS), using Plasma Desorption Mass Spectrometry (PDMS) technique. Several ionic species were identified, indicating strong fragmentation on the frozen surface. Proton-transfer processes are suggested to play a role for positive ion desorption, as evidenced by the protonated RCNH+ parent molecules and (RCN)nH+ ionic clusters. The high electron affinity of the cyano radical seems to contribute to the strong emission of CN-, as well as anions attributed to the CHmCN- fragment and (RCN)nCN- cluster series. Sputtering and desorption of ion clusters (positive and negative) induced by heavy ion bombardment are suggested to constitute a route by which new neutral or ionised molecular species may be delivered to the gas phase where thermal desorption is negligible.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
